Rapid polarization variations in the O4 supergiant $\zeta$ Puppis

We present time-series linear-polarization observations of the bright O4 supergiant $\zeta$ Puppis. The star is found to show polarization variation on timescales of around an hour and longer. Many of the observations were obtained contemporaneously with Transiting Exoplanet Survey Satellite (TESS) photometry. We find that the polarization varies on similar timescales to those seen in the TESS light-curve. The previously reported 1.78-day photometric periodicity is seen in both the TESS and polarization data. The amplitude ratio of photometry to polarization is ~9 for the periodic component and the polarization variation is oriented along position angle ~70 deg-160 deg. Higher-frequency stochastic variability is also seen in both datasets with an amplitude ratio of ~19 and no preferred direction. We model the polarization expected for a rotating star with bright photospheric spots and find that models that fit the photometric variation produce too little polarization variation to explain the observations. We suggest that the variable polarization is more likely the result of scattering from the wind, with corotating interaction regions producing the periodic variation and a clumpy outflow producing the stochastic component. The H$\alpha$ emission line strength was seen to increase by 10% in 2021 with subsequent observations showing a return to the pre-2018 level.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
